Capacity Bounds for a Class of Interference Relay Channels

The capacity of a class of Interference Relay Channels (IRC) -the Injective Semideterministic IRC where the relay can only observe one of the sources- is investigated. We first derive a novel outer bound and two inner bounds which are based on a careful use of each of the available cooperative strategies together with the adequate interference decoding technique. The outer bound extends Telatar and Tse's work while the inner bounds contain several known results in the literature as special cases. Our main result is the characterization of the capacity region of the Gaussian class of IRCs studied within a fixed number of bits per dimension -constant gap. The proof relies on the use of the different cooperative strategies in specific SNR regimes due to the complexity of the schemes. As a matter of fact, this issue reveals the complex nature of the Gaussian IRC where the combination of a single coding scheme for the Gaussian relay and interference channel may not lead to a good coding scheme for this problem, even when the focus is only on capacity to within a constant gap over all possible fading statistics.

==> gap_s31.dat <==
rho	f_df	p_df	cf
-15.000	1.011	0.576	0.454
-14.596	1.011	0.577	0.454
-14.192	1.010	0.578	0.455
-13.788	1.010	0.579	0.455
-13.384	1.009	0.580	0.456
-12.980	1.009	0.581	0.456
-12.576	1.008	0.582	0.457
-12.172	1.008	0.583	0.458
-11.768	1.007	0.584	0.459
-11.364	1.006	0.586	0.460
-10.960	1.006	0.587	0.461
-10.556	1.005	0.589	0.462
-10.152	1.004	0.591	0.463
-9.747	1.003	0.593	0.464
-9.343	1.002	0.595	0.466
-8.939	1.001	0.597	0.467
-8.535	0.999	0.599	0.469
-8.131	0.998	0.601	0.471
-7.727	0.996	0.604	0.473
-7.323	0.995	0.606	0.475
-6.919	0.993	0.609	0.477
-6.515	0.991	0.612	0.480
-6.111	0.989	0.615	0.483
-5.707	0.987	0.618	0.486
-5.303	0.985	0.622	0.489
-4.899	0.983	0.625	0.492
-4.495	0.980	0.629	0.496
-4.091	0.978	0.632	0.499
-3.687	0.975	0.636	0.503
-3.283	0.972	0.640	0.508
-2.879	0.969	0.643	0.512
-2.475	0.966	0.647	0.517
-2.071	0.962	0.651	0.522
-1.667	0.959	0.655	0.528
-1.263	0.955	0.659	0.534
-0.859	0.951	0.663	0.539
-0.455	0.947	0.667	0.546
-0.051	0.943	0.671	0.552
0.354	0.939	0.675	0.559
0.758	0.935	0.679	0.566
1.162	0.931	0.683	0.573
1.566	0.926	0.687	0.580
1.970	0.936	0.691	0.587
2.374	0.947	0.695	0.595
2.778	0.957	0.700	0.602
3.182	0.967	0.704	0.610
3.586	0.978	0.708	0.618
3.990	0.989	0.712	0.625
4.394	0.999	0.716	0.633
4.798	1.010	0.721	0.640
5.202	1.021	0.725	0.648
5.606	1.031	0.730	0.655
6.010	1.042	0.734	0.662
6.414	1.052	0.739	0.669
6.818	1.062	0.744	0.676
7.222	1.071	0.749	0.683
7.626	1.081	0.754	0.690
8.030	1.090	0.760	0.696
8.434	1.098	0.765	0.702
8.838	1.107	0.771	0.708
9.242	1.106	0.768	0.706
9.646	1.100	0.760	0.698
10.051	1.094	0.753	0.691
10.455	1.088	0.766	0.688
10.859	1.083	0.781	0.706
11.263	1.077	0.795	0.725
11.667	1.071	0.810	0.748
12.071	1.066	0.825	0.775
12.475	1.060	0.840	0.803
12.879	1.055	0.854	0.832
13.283	1.050	0.869	0.862
13.687	1.045	0.884	0.894
14.091	1.040	0.899	0.926
14.495	1.035	0.913	0.959
14.899	1.031	0.928	0.994
15.303	1.026	0.942	1.029
15.707	1.022	0.956	1.064
16.111	1.018	0.970	1.101
16.515	0.997	0.966	1.120
16.919	0.968	0.953	1.132
17.323	0.939	0.940	1.144
17.727	0.939	0.939	1.156
18.131	0.939	0.939	1.167
18.535	0.939	0.939	1.179
18.939	0.939	0.939	1.190
19.343	0.939	0.939	1.201
19.747	0.939	0.939	1.211
20.152	0.939	0.939	1.221
20.556	0.939	0.939	1.231
20.960	0.939	0.939	1.240
21.364	0.939	0.939	1.249
21.768	0.939	0.939	1.258
22.172	0.939	0.939	1.266
22.576	0.939	0.939	1.274
22.980	0.939	0.939	1.281
23.384	0.939	0.939	1.288
23.788	0.939	0.939	1.295
24.192	0.939	0.939	1.301
24.596	0.939	0.939	1.307
25.000	0.939	0.939	1.312


==> sumrate_s31.dat <==
rho	outer	f_df	p_df	cf	hk
-15.000	4.406	2.384	3.254	3.499	3.494
-14.596	4.408	2.386	3.254	3.500	3.494
-14.192	4.409	2.389	3.254	3.500	3.494
-13.788	4.411	2.391	3.254	3.501	3.494
-13.384	4.413	2.394	3.254	3.501	3.494
-12.980	4.415	2.397	3.254	3.502	3.494
-12.576	4.417	2.401	3.254	3.503	3.494
-12.172	4.420	2.404	3.254	3.504	3.494
-11.768	4.422	2.408	3.254	3.505	3.494
-11.364	4.425	2.413	3.254	3.506	3.494
-10.960	4.429	2.417	3.254	3.507	3.494
-10.556	4.432	2.423	3.254	3.508	3.494
-10.152	4.436	2.428	3.255	3.510	3.494
-9.747	4.440	2.434	3.255	3.511	3.494
-9.343	4.445	2.441	3.256	3.513	3.494
-8.939	4.450	2.448	3.256	3.515	3.494
-8.535	4.455	2.456	3.257	3.517	3.494
-8.131	4.461	2.465	3.258	3.519	3.494
-7.727	4.467	2.474	3.260	3.521	3.494
-7.323	4.474	2.484	3.261	3.524	3.494
-6.919	4.482	2.495	3.263	3.527	3.494
-6.515	4.490	2.507	3.265	3.530	3.494
-6.111	4.499	2.520	3.268	3.533	3.494
-5.707	4.508	2.533	3.271	3.537	3.494
-5.303	4.518	2.548	3.275	3.541	3.494
-4.899	4.530	2.564	3.279	3.546	3.494
-4.495	4.541	2.581	3.284	3.550	3.494
-4.091	4.554	2.599	3.290	3.556	3.494
-3.687	4.568	2.619	3.297	3.561	3.494
-3.283	4.583	2.639	3.304	3.568	3.494
-2.879	4.599	2.662	3.312	3.574	3.494
-2.475	4.616	2.685	3.321	3.582	3.494
-2.071	4.634	2.710	3.332	3.590	3.494
-1.667	4.654	2.737	3.343	3.598	3.494
-1.263	4.674	2.764	3.356	3.607	3.494
-0.859	4.696	2.794	3.370	3.617	3.494
-0.455	4.720	2.825	3.385	3.628	3.494
-0.051	4.744	2.858	3.402	3.640	3.494
0.354	4.770	2.892	3.419	3.653	3.494
0.758	4.797	2.927	3.439	3.666	3.494
1.162	4.826	2.965	3.459	3.681	3.494
1.566	4.856	3.003	3.481	3.696	3.494
1.970	4.887	3.014	3.504	3.713	3.494
2.374	4.920	3.027	3.529	3.731	3.494
2.778	4.954	3.040	3.555	3.749	3.494
3.182	4.989	3.055	3.582	3.770	3.494
3.586	5.026	3.070	3.610	3.791	3.494
3.990	5.064	3.086	3.640	3.814	3.494
4.394	5.103	3.104	3.670	3.838	3.494
4.798	5.143	3.123	3.702	3.863	3.494
5.202	5.185	3.143	3.734	3.889	3.494
5.606	5.227	3.165	3.768	3.917	3.494
6.010	5.271	3.188	3.802	3.946	3.494
6.414	5.316	3.212	3.837	3.977	3.494
6.818	5.362	3.238	3.873	4.009	3.494
7.222	5.408	3.266	3.910	4.042	3.494
7.626	5.456	3.295	3.947	4.076	3.494
8.030	5.504	3.325	3.985	4.112	3.494
8.434	5.554	3.357	4.023	4.149	3.494
8.838	5.604	3.391	4.062	4.187	3.494
9.242	5.637	3.426	4.102	4.226	3.494
9.646	5.662	3.462	4.142	4.266	3.494
10.051	5.689	3.501	4.183	4.308	3.494
10.455	5.717	3.540	4.184	4.341	3.494
10.859	5.747	3.581	4.185	4.334	3.494
11.263	5.778	3.624	4.187	4.328	3.494
11.667	5.811	3.668	4.191	4.315	3.494
12.071	5.845	3.714	4.196	4.296	3.494
12.475	5.881	3.761	4.202	4.275	3.494
12.879	5.918	3.809	4.209	4.254	3.494
13.283	5.957	3.858	4.219	4.232	3.494
13.687	5.998	3.909	4.230	4.210	3.494
14.091	6.040	3.960	4.242	4.187	3.494
14.495	6.083	4.013	4.256	4.164	3.494
14.899	6.128	4.067	4.272	4.141	3.494
15.303	6.174	4.122	4.290	4.117	3.494
15.707	6.222	4.177	4.310	4.093	3.494
16.111	6.270	4.234	4.331	4.069	3.494
16.515	6.286	4.291	4.354	4.045	3.494
16.919	6.286	4.349	4.379	4.021	3.494
17.323	6.286	4.407	4.406	3.997	3.494
17.727	6.286	4.407	4.407	3.974	3.494
18.131	6.286	4.407	4.407	3.951	3.494
18.535	6.286	4.407	4.407	3.928	3.494
18.939	6.286	4.407	4.407	3.906	3.494
19.343	6.286	4.407	4.407	3.884	3.494
19.747	6.286	4.407	4.407	3.863	3.494
20.152	6.286	4.407	4.407	3.843	3.494
20.556	6.286	4.407	4.407	3.824	3.494
20.960	6.286	4.407	4.407	3.805	3.494
21.364	6.286	4.407	4.407	3.787	3.494
21.768	6.286	4.407	4.407	3.770	3.494
22.172	6.286	4.407	4.407	3.753	3.494
22.576	6.286	4.407	4.407	3.738	3.494
22.980	6.286	4.407	4.407	3.723	3.494
23.384	6.286	4.407	4.407	3.709	3.494
23.788	6.286	4.407	4.407	3.696	3.494
24.192	6.286	4.407	4.407	3.684	3.494
24.596	6.286	4.407	4.407	3.672	3.494
25.000	6.286	4.407	4.407	3.661	3.494

